Sequential Methods for Error Correction of Probabilistic Wind Power Forecasts

Reliable probabilistic production forecasts are required to better manage the uncertainty that the rapid build-out of wind power capacity adds to future energy systems. In this article, we consider sequential methods to correct errors in wind power production forecast ensembles derived from numerical weather predictions. We propose combining neural networks with time-adaptive quantile regression to enhance the accuracy of wind power forecasts. We refer to this approach as Neural Adaptive Basis for (time-adaptive) Quantile Regression or NABQR. First, we use NABQR to correct power production ensembles with neural networks. We find that Long Short-Term Memory networks are the most effective architecture for this purpose. Second, we apply time-adaptive quantile regression to the corrected ensembles to obtain optimal median predictions along with quantiles of the forecast distribution. With the suggested method, we beat state-of-the-art methods and achieve accuracy improvements up to 40% in mean absolute terms in an application to day-ahead forecasting of on- and offshore wind power production in Denmark. In addition, we explore the value of our method for applications in energy trading. We have implemented the NABQR method as an open-source Python package to support applications in renewable energy forecasting and future research.

==> changelog.txt <==
Change Log
-----------

* elsarticle.dtx

1. Frontmatter: Overfull \hbox has occurred while \output is active

https://tex.stackexchange.com/questions/514218/elsarticle-frontmatter-overfull-hbox-has-occurred-while-output-is-active/515199

2. Footnotes: Updated to use non Arabic footnote numbers. 

https://tex.stackexchange.com/questions/669879/elsarticle-changing-symbol-used-in-fnref

3. Author-affiliation:  Updated for author-wise affiliation coding.
Last author affiliation repeating for all authors problem is fixed.

4. Accent characters in address:  A bug fix. Accented characters in
organisation field showed error. Hence loaded fontenc package.

5. Updated for accent problems in TeXLive 2022. Font encoding T1 used
by default

6. Removed extra space appearing after 'Appendix' label

7. updated for listing author affiliation below author names if
\affiliation command is used immediately after \author (To match
behaviour of \address command)

*  elsarticle-template-harv.tex, \
   elsarticle-template-num-names.tex, \
   elsarticle-template-num.tex

1. Added examples for figures, tables and equations
------------------------------------------------------------------------


==> manifest.txt <==
% Copyright 2007-2024 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty




==> referenced.txt <==
graphics-4.results-dk2_offshore_wind_power_taqr_pi_plot.pdf
graphics-2. dataset_fig-dk1_dk2_wind_power_actuals.pdf
graphics-2. dataset_fig-dk_wind_power_density_subplots.pdf
graphics-1. introduction-dk1-dk2.png
graphics-2. dataset_fig-dk1_offshore_wind_power_ensembles_low_and_high_uncertainty.pdf
graphics-2. dataset_fig-countertrader_plot_filtered_DK1off_zoomed_14thmay.pdf
graphics-2. dataset_fig-dk2_offshore_wind_power_ensembles_and_actuals.pdf
graphics-2. dataset_fig-forecasts_ensembles_actuals_DK1_wind.pdf
graphics-3. theory-flowchart_paper1_transposed_big.drawio.pdf
graphics-3. theory-dk1_onshore_Ensembles_Crossings.pdf
graphics-3. theory-dk1_offshore_wind_power_ensembles_and_actuals_method_plot.pdf
graphics-6.discussion-nolatex_reliability_plot_DK1_ON.pdf
graphics-4.results-dk2_offshore_wind_power_taqr_pi_plot.pdf
graphics-5.applications-Casestudy_2_cumulative_profit_loss.pdf
graphics-99.appendix-reliability_plot_all_update_feb25.pdf

